Big Networks: A Survey

A network is a typical expressive form of representing complex systems in terms of vertices and links, in which the pattern of interactions amongst components of the network is intricate. The network can be static that does not change over time or dynamic that evolves through time. The complication of network analysis is different under the new circumstance of network size explosive increasing. In this paper, we introduce a new network science concept called big network. Big networks are generally in large-scale with a complicated and higher-order inner structure. This paper proposes a guideline framework that gives an insight into the major topics in the area of network science from the viewpoint of a big network. We first introduce the structural characteristics of big networks from three levels, which are micro-level, meso-level, and macro-level. We then discuss some state-of-the-art advanced topics of big network analysis. Big network models and related approaches, including ranking methods, partition approaches, as well as network embedding algorithms are systematically introduced. Some typical applications in big networks are then reviewed, such as community detection, link prediction, recommendation, etc. Moreover, we also pinpoint some critical open issues that need to be investigated further.

==> CoverLetter.txt <==
Dear Editor,

Enclosed is a new manuscript. Please accept it as a candidate for publication in Computer Science Review.

In this survey, we provide a systematic overview of the state of the art of big networks. This manuscript has not been submitted to any other journal/conference for review. We believe the survey will be of particular interest to the readers of Computer Science Review.

Best Regards,
Feng Xia




==> references-Big_Networks-updated.txt <==
[1] D. Tsiotas, Network stiffness: A new topological property in complex networks, PLoS one 14 (6) (2019) e0218477.
[2] A. Garrido, A survey on complex networks, BRAIN. Broad Research in Artificial Intelligence and Neuroscience 2 (1) (2011) 63-70.
[3] S. Yu, M. Liu, W. Dou, X. Liu, S. Zhou, Networking for big data: A survey, IEEE Communications Surveys & Tutorials 19 (1) (2016) 531-549.
[4] F. Xia, W. Wang, T. M. Bekele, H. Liu, Big scholarly data: A survey, IEEE Transactions on Big Data 3 (1) (2017) 18-35.
[5] S. Khan, X. Liu, K. A. Shakil, M. Alam, A survey on scholarly data: From big data perspective, Information Processing & Management 53 (4) (2017) 923-944.
[6] X. Kong, Y. Shi, S. Yu, J. Liu, F. Xia, Academic social networks: Modeling, analysis, mining and applications, Journal of Network and Computer Applications 132 (2019) 86-103.
[7] C. Steinbock, O. Biham, E. Katzav, Analytical results for the distribution of shortest path lengths in directed random networks that grow by node duplication, The European Physical Journal B 92 (6) (2019) 130.
[8] A. M. Petersen, Quantifying the impact of weak, strong, and super ties in scientific careers, Proceedings of the National Academy of Sciences 112 (34) (2015) E4671-E4680.
[9] S. Gómez, Centrality in networks: Finding the most important nodes, in: Business and Consumer Analytics: New Ideas, Springer, 2019, pp. 401-433.
[10] I. Brugere, B. Gallagher, T. Y. Berger-Wolf, Network structure inference, a survey: Motivations, methods, and applications, ACM Computing Surveys (CSUR) 51 (2) (2018) 24.
[11] M. Newman, Network structure from rich but noisy data, Nature Physics 14 (6) (2018) 542.
[12] L. Stone, D. Simberloff, Y. Artzy-Randrup, Network motifs and their origins, PLOS Computational Biology 15 (4) (2019) 1-7.
[13] T. Muki-Marttunen, An algorithm for motif-based network design, IEEE/ACM Transactions on Computational Biology and Bioinformatics (TCBB) 14 (5) (2017) 1181-1186.
[14] P. Li, H. Dau, G. Puleo, O. Milenkovic, Motif clustering and overlapping clustering for social network analysis, in: INFOCOM 2017-IEEE Conference on Computer Communications, IEEE, 2017, pp. 1-9.
[15] J. Hu, R. Cheng, K. C.-C. Chang, A. Sankar, Y. Fang, B. Y. Lam, Discovering maximal motif cliques in large heterogeneous information networks, in: 2019 IEEE 35th International Conference on Data Engineering (ICDE), IEEE, 2019, pp. 746-757.
[16] W. Lin, X. Xiao, X. Xie, X.-L. Li, Network motif discovery: A gpu approach, IEEE Transactions on Knowledge and Data Engineering 29 (3) (2017) 513-528.
[17] S. Sun, Y. Che, L. Wang, Q. Luo, Efficient parallel subgraph enumeration on a single machine, in: 2019 IEEE 35th International Conference on Data Engineering (ICDE), IEEE, 2019, pp. 232-243.
[18] A. Al-Thaedan, M. Carvalho, Online estimation of motif distribution in dynamic networks, in: 2019 IEEE 9th Annual Computing and Communication Workshop and Conference (CCWC), IEEE, 2019, pp. 0758-0764.
[19] P. Purkait, T.-J. Chin, A. Sadri, D. Suter, Clustering with hypergraphs: the case for large hyperedges, IEEE transactions on Pattern Analysis and Machine Intelligence 39 (9) (2017) 1697-1711.
[20] I. Kabiljo, B. Karrer, M. Pundir, S. Pupyrev, A. Shalita, Social hash partitioner: a scalable distributed hypergraph partitioner, Proceedings of the VLDB Endowment 10 (11) (2017) 1418-1429.
[21] G. Bianconi, Statistical mechanics of multiplex networks: Entropy and overlap, Physical Review E 87 (6) (2013) 062806
[22] D. Cellai, E. López, J. Zhou, J. P. Gleeson, G. Bianconi, Percolation in multiplex networks with overlap, Physical Review E 88 (5) (2013) 052811.
[23] A. Li, S. P. Cornelius, Y.-Y. Liu, L. Wang, A.-L. Barabási, The fundamental advantages of temporal networks, Science 358 (6366) (2017) 1042-1046.
[24] N. Masuda, R. Lambiotte, A guidance to temporal networks, World Scientific, 2016.
[25] D. R. Farine, When to choose dynamic vs. static social network analysis, Journal of Animal Ecology 87 (1) (2018) 128-138.
[26] O. Michail, P. G. Spirakis, Elements of the theory of dynamic networks, Communications of the ACM 61 (2) (2018) 72-81.
[27] S. Fortunato, D. Hric, Community detection in networks: A user guide, Physics Reports 659 (2016) 1-44.
[28] D. G. Rand, M. A. Nowak, J. H. Fowler, N. A. Christakis, Static network structure can stabilize human cooperation, Proceedings of the National Academy of Sciences 111 (48) (2014) 17093-17098.
[29] S. Boccaletti, V. Latora, Y. Moreno, M. Chavez, D.-U. Hwang, Complex networks: Structure and dynamics, Physics Reports 424 (4-5) (2006) 175-308.
[30] D. I. Rubenstein, S. R. Sundaresan, I. R. Fischhoff, C. Tantipathananandh, T. Y. Berger-Wolf, Similar but different: dynamic social network analysis highlights fundamental differences between the fission-fusion societies of two equid species, the onager and grevy’s zebra, PLoS one 10 (10) (2015) e0138645.
[31] D. G. Rand, S. Arbesman, N. A. Christakis, Dynamic social networks promote cooperation in experiments with humans, Proceedings of the National Academy of Sciences 108 (48) (2011) 19193-19198.
[32] D. Melamed, A. Harrell, B. Simpson, Cooperation, clustering, and assortative mixing in dynamic networks, Proceedings of the National Academy of Sciences 115 (5) (2018) 951-956.
[33] L. E. Rocha, N. Masuda, Random walk centrality for temporal networks, New Journal of Physics 16 (6) (2014) 063023.
[34] P. Holme, J. Saramaki, Temporal networks, Springer, 2013.
[35] J. Koo, D.-K. Chae, D.-J. Kim, S.-W. Kim, Incremental c-rank: An effective and efficient ranking algorithm for dynamic web environments, Knowledge-Based Systems 176 (2019) 147-158.
[36] F. Liu, D. Choi, L. Xie, K. Roeder, Global spectral clustering in dynamic networks, Proceedings of the National Academy of Sciences 115 (5) (2018) 927-932.
[37] R. P. Sarmento, L. Lemos, M. Cordeiro, G. Rossetti, D. Cardoso, Dyncomm r package-dynamic community detection for evolving networks, arXiv preprint arXiv:1905.01498 (2019).
[38] C. Aggarwal, K. Subbian, Evolutionary network analysis: A survey, ACM Computing Surveys (CSUR) 47 (1) (2014) 10.
[39] B. Abrahao, S. Soundarajan, J. Hopcroft, R. Kleinberg, A separability framework for analyzing community structure, ACM Transactions on Knowledge Discovery from Data (TKDD) 8 (1) (2014) 5.
[40] M. Cordeiro, R. P. Sarmento, J. Gama, Dynamic community detection in evolving networks using locality modularity optimization, Social Network Analysis and Mining 6 (1) (2016) 15.
[41] R. Márquez, R. Weber, Overlapping community detection in static and dynamic social networks, in: Proceedings of the Twelfth ACM International Conference on Web Search and Data Mining, ACM, 2019, pp. 822-823.
[42] A. E. Sarıyüce, B. Gedik, G. Jacques-Silva, K.-L. Wu, U. V. Çatalyürek, Sonic: streaming overlapping community detection, Data Mining and Knowledge Discovery 30 (4) (2016) 819-847.
[43] A. Masoudi-Nejad, F. Schreiber, Z. R. M. Kashani, Building blocks of biological networks: a review on major network motif discovery algorithms, IET systems biology 6 (5) (2012) 164-174.
[44] R. Milo, S. Shen-Orr, S. Itzkovitz, N. Kashtan, D. Chklovskii, U. Alon, Network motifs: simple building blocks of complex networks, Science 298 (5594) (2002) 824-827.
[45] A. Paranjape, A. R. Benson, J. Leskovec, Motifs in temporal networks, in: Proceedings of the Tenth ACM International Conference on Web Search and Data Mining, ACM, 2017, pp. 601-610.
[46] L. Stone, D. Simberloff, Y. Artzy-Randrup, Network motifs and their origins, PLoS Computational Biology 15 (4) (2019) e1006749.
[47] H. Zhao, X. Xu, Y. Song, D. L. Lee, Z. Chen, H. Gao, Ranking users in social networks with higher-order structures, in: Thirty-Second AAAI Conference on Artificial Intelligence, 2018.
[48] M. Ritchie, L. Berthouze, T. House, I. Z. Kiss, Higher-order structure and epidemic dynamics in clustered networks, Journal of Theoretical Biology 348 (2014) 21-32.
[49] M. Mongioví, G. Micale, A. Ferro, R. Giugno, A. Pulvirenti, D. Shasha, gLabTrie: A data structure for motif discovery with constraints, in: Graph Data Management, Springer, 2018, pp. 71-95.
[50] P. Ribeiro, F. Silva, G-tries: a data structure for storing and finding subgraphs, Data Mining and Knowledge Discovery 28 (2) (2014) 337-377.
[51] M. Linardi, Y. Zhu, T. Palpanas, E. Keogh, Matrix profile x: Valmodscalable discovery of variable-length motifs in data series, in: Proceedings of the 2018 International Conference on Management of Data, ACM, 2018, pp. 1053-1066.
[52] J. Luo, L. Ding, C. Liang, N. H. Tu, An efficient network motif discovery approach for co-regulatory networks, IEEE Access 6 (2018) 14151-14158.
[53] G. Bianconi, Multilayer Networks: Structure and Function, Oxford University Press, 2018.
[54] M. E. Dickison, M. Magnani, L. Rossi, Multilayer social networks, Cambridge University Press, 2016.
[55] M. De Domenico, Multilayer modeling and analysis of human brain networks, Giga Science 6 (5) (2017) gix004.
[56] A. Cardillo, M. Zanin, J. Gómez-Gardenes, M. Romance, A. J. G. del Amo, S. Boccaletti, Modeling the multi-layer nature of the european air transport network: Resilience and passengers re-scheduling under random failures, The European Physical Journal Special Topics 215 (1) (2013) 23-33.
[57] P. J. Mucha, T. Richardson, K. Macon, M. A. Porter, J.-P. Onnela, Community structure in time-dependent, multiscale, and multiplex networks, Science 328 (5980) (2010) 876-878.
[58] A. Lancichinetti, S. Fortunato, Consensus clustering in complex networks, Scientific Reports 2 (2012) 336.
[59] M. De Domenico, A. Lancichinetti, A. Arenas, M. Rosvall, Identifying modular flows on multilayer networks reveals highly overlapping organization in interconnected systems, Physical Review X 5 (1) (2015) 011027.
[60] R. J. Mondragon, J. Iacovacci, G. Bianconi, Multilink communities of multiplex networks, PLoS one 13 (3) (2018) e0193821.
[61] C. Rahmede, J. Iacovacci, A. Arenas, G. Bianconi, Centralities of nodes and influences of layers in large multiplex networks, Journal of Complex Networks 6 (5) (2017) 733-752.
[62] L. Solá, M. Romance, R. Criado, J. Flores, A. García del Amo, S. Boccaletti, Eigenvector centrality of nodes in multiplex networks, Chaos: An Interdisciplinary Journal of Nonlinear Science 23 (3) (2013) 033131.
[63] A. Spitz, E. Á. Horvát, Measuring long-term impact based on network centrality: Unraveling cinematic citations, PLoS one 9 (10) (2014) e108857.
[64] L. Waltman, A review of the literature on citation impact indicators, Journal of informetrics 10 (2) (2016) 365-391.
[65] F. Iannelli, A. Koher, D. Brockmann, P. Hövel, I. M. Sokolov, Effective distances for epidemics spreading on complex networks, Physical Review E 95 (1) (2017) 012313.
[66] A. L. Barabási, et al., Network science, Cambridge university press, 2016.
[67] H. Liao, M. S. Mariani, M. Medo, Y.-C. Zhang, M.-Y. Zhou, Ranking in evolving complex networks, Physics Reports 689 (2017) 1-54.
[68] D.-B. Chen, H. Gao, L. Lü, T. Zhou, Identifying influential nodes in largescale directed networks: the role of clustering, PLoS one 8 (10) (2013) e77455.
[69] P. Hu, T. Mei, Ranking influential nodes in complex networks with structural holes, Physica A: Statistical Mechanics and its Applications 490 (2018) 624-631.
[70] C. Salavati, A. Abdollahpouri, Z. Manbari, Bridgerank: A novel fast centrality measure based on local structure of the network, Physica A: Statistical Mechanics and its Applications 496 (2018) 635-653.
[71] H. Wei, Z. Pan, G. Hu, L. Zhang, H. Yang, X. Li, X. Zhou, Identifying influential nodes based on network representation learning in complex networks, PLoS one 13 (7) (2018) e0200091.
[72] D. Chen, L. Lü, M.-S. Shang, Y.-C. Zhang, T. Zhou, Identifying influential nodes in complex networks, Physica A: Statistical mechanics and its applications 391 (4) (2012) 1777-1787.
[73] X. Zhang, J. Zhu, Q. Wang, H. Zhao, Identifying influential nodes in complex networks with community structure, Knowledge-Based Systems 42 (2013) 74-84.
[74] H.-L. Liu, C. Ma, B.-B. Xiang, M. Tang, H.-F. Zhang, Identifying multiple influential spreaders based on generalized closeness centrality, Physica A: Statistical Mechanics and its Applications 492 (2018) 2237-2248.
[75] M. Kellis, N. Patterson, M. Endrizzi, B. Birren, E. S. Lander, Sequencing and comparison of yeast species to identify genes and regulatory elements, Nature 423 (6937) (2003) 241.
[76] D. B. Gordon, L. Nekludova, S. McCallum, E. Fraenkel, Tamo: a flexible, object-oriented framework for analyzing transcriptional regulation using dna-sequence motifs, Bioinformatics 21 (14) (2005) 3164-3165.
[77] M. Kankainen, A. Löytynoja, Matlign: a motif clustering, comparison and matching tool, BMC Bioinformatics 8 (1) (2007) 189.
[78] N. Habib, T. Kaplan, H. Margalit, N. Friedman, A novel bayesian dna motif comparison method for clustering and retrieval, PLoS Computational Biology 4 (2) (2008) e1000010.
[79] R.-H. Li, L. Qin, J. X. Yu, R. Mao, Influential community search in large networks, Proceedings of the VLDB Endowment 8 (5) (2015) 509-520.
[80] J. Zhan, V. Guidibande, S. P. K. Parsa, Identification of top-k influential communities in big networks, Journal of Big Data 3 (1) (2016) 16.
[81] J. Li, X. Wang, K. Deng, X. Yang, T. Sellis, J. X. Yu, Most influential community search over large social networks, in: 2017 IEEE 33rd International Conference on Data Engineering (ICDE), IEEE, 2017, pp. 871-882.
[82] M. Doo, L. Liu, Extracting top-k most influential nodes by activity analysis, in: Proceedings of the 2014 IEEE 15th International Conference on Information Reuse and Integration, IEEE, 2014, pp. 227-236.
[83] N. Du, X. Jia, J. Gao, V. Gopalakrishnan, A. Zhang, Tracking temporal community strength in dynamic networks, IEEE Transactions on Knowledge and Data Engineering 27 (11) (2015) 3125-3137.
[84] S. Faisal, G. Tziantzioulis, A. Gok, N. Hardavellas, S. Ogrenci-Memik, S. Parthasarathy, Edge importance identification for energy efficient graph processing, in: 2015 IEEE International Conference on Big Data, IEEE, 2015, pp. 347-354.
[85] R.-H. Li, L. Qin, J. X. Yu, R. Mao, Finding influential communities in massive networks, The VLDB Journal|The International Journal on Very Large Data Bases 26 (6) (2017) 751-776.
[86] F. Bi, L. Chang, X. Lin, W. Zhang, An optimal and progressive approach to online search of top-k influential communities, Proceedings of the VLDB Endowment 11 (9) (2018) 1056-1068.
[87] J. Han, J. Pei, M. Kamber, Data Mining: Concepts and Techniques, Elsevier Science, 2011.
[88] A. Bhat, K-medoids clustering using partitioning around medoids for performing face recognition, International Journal of Soft Computing, Mathematics and Control 3 (3) (2014) 1-12.
[89] L. Kaufman, P. J. Rousseeuw, Finding groups in data: an introduction to cluster analysis, Vol. 344, John Wiley & Sons, 2009.
[90] R. T. Ng, J. Han, Clarans: A method for clustering objects for spatial data mining, IEEE Transactions on Knowledge & Data Engineering (5) (2002) 1003-1016.
[91] M. O. Shafiq, E. Torunski, A parallel k-medoids algorithm for clustering based on mapreduce, in: 2016 15th IEEE International Conference on Machine Learning and Applications (ICMLA), IEEE, 2016, pp. 502-507.
[92] P. Cui, X. Wang, J. Pei, W. Zhu, A survey on network embedding, IEEE Transactions on Knowledge and Data Engineering 31 (5) (2019) 833-852.
[93] B. Perozzi, R. Al-Rfou, S. Skiena, Deepwalk: Online learning of social representations, in: Proceedings of the 20th ACM SIGKDD International Conference on Knowledge Discovery and Data Mining, ACM, 2014, pp. 701-710.
[94] A. Grover, J. Leskovec, node2vec: Scalable feature learning for networks, in: Proceedings of the 22nd ACM SIGKDD International Conference on Knowledge Discovery and Data Mining, ACM, 2016, pp. 855-864.
[95] C. Tu, W. Zhang, Z. Liu, M. Sun, et al., Max-margin deepwalk: Discriminative learning of network representation., in: IJCAI, 2016, pp. 3889-3895.
[96] J. Li, J. Zhu, B. Zhang, Discriminative deep random walk for network classification, in: Proceedings of the 54th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers), Vol. 1, 2016, pp. 1004-1013.
[97] C. Tu, H. Liu, Z. Liu, M. Sun, Cane: Context-aware network embedding for relation modeling, in: Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers), Vol. 1, 2017, pp. 1722-1731.
[98] L. F. Ribeiro, P. H. Saverese, D. R. Figueiredo, struc2vec: Learning node representations from structural identity, in: Proceedings of the 23rd ACM SIGKDD International Conference on Knowledge Discovery and Data Mining, ACM, 2017, pp. 385-394.
[99] J. Li, H. Dani, X. Hu, J. Tang, Y. Chang, H. Liu, Attributed network embedding for learning in a dynamic environment, in: Proceedings of the 2017 ACM on Conference on Information and Knowledge Management, ACM, 2017, pp. 387-396.
[100] D. Yang, S. Wang, C. Li, X. Zhang, Z. Li, From properties to links: Deep network embedding on incomplete graphs, in: Proceedings of the 2017 ACM on Conference on Information and Knowledge Management, ACM, 2017, pp. 367-376.
[101] P. Goyal, H. Hosseinmardi, E. Ferrara, A. Galstyan, Embedding networks with edge attributes, in: Proceedings of the 29th on Hypertext and Social Media, HT '18, ACM, New York, NY, USA, 2018, pp. 38-42. doi:10.1145/3209542.3209571.
[102] Y. Jacob, L. Denoyer, P. Gallinari, Learning latent representations of nodes for classifying in heterogeneous social networks, in: Proceedings of the 7th ACM International Conference on Web Search and Data Mining, ACM, 2014, pp. 373-382.
[103] L. Tang, Z. Chen, K. Zhang, H. Chen, L. Zhichun, Entity embeddingbased anomaly detection for heterogeneous categorical events, US Patent App. 15/427,654 (2017).
[104] T.-y. Fu, W.-C. Lee, Z. Lei, Hin2vec: Explore meta-paths in heterogeneous information networks for representation learning, in: Proceedings of the 2017 ACM on Conference on Information and Knowledge Management, ACM, 2017, pp. 1797-1806.
[105] M. Qu, J. Tang, J. Han, Curriculum learning for heterogeneous star network embedding via deep reinforcement learning, in: Proceedings of the Eleventh ACM International Conference on Web Search and Data Mining, ACM, 2018, pp. 468-476.
[106] H. Wang, F. Zhang, M. Hou, X. Xie, M. Guo, Q. Liu, Shine: Signed heterogeneous information network embedding for sentiment link prediction, in: Proceedings of the Eleventh ACM International Conference on Web Search and Data Mining, ACM, 2018, pp. 592-600.
[107] S. Fortunato, Community detection in graphs, Physics Reports 486 (3-5) (2010) 75-174.
[108] P. Sah, L. O. Singh, A. Clauset, S. Bansal, Exploring community structure in biological networks with random graphs, BMC Bioinformatics 15 (1) (2014) 220.
[109] M. E. Newman, Communities, modules and large-scale structure in networks, Nature Physics 8 (1) (2012) 25.
[110] V. D. Blondel, J.-L. Guillaume, R. Lambiotte, E. Lefebvre, Fast unfolding of communities in large networks, Journal of Statistical Mechanics: Theory and Experiment 2008 (10) (2008) P10008.
[111] U. N. Raghavan, R. Albert, S. Kumara, Near linear time algorithm to detect community structures in large-scale networks, Physical Review E 76 (3) (2007) 036106.
[112] P. Pons, M. Latapy, Computing communities in large networks using random walks., J. Graph Algorithms Appl. 10 (2) (2006) 191-218.
[113] P. De Meo, E. Ferrara, G. Fiumara, A. Provetti, Mixing local and global information for community detection in large networks, Journal of Computer and System Sciences 80 (1) (2014) 72-87.
[114] D. Shah, T. Zaman, Community detection in networks: The leaderfollower algorithm, Stat 1050 (2010) 2.
[115] R. R. Khorasgani, J. Chen, O. R. Zaïane, Top leaders community detection approach in information networks, in: 4th SNA-KDD workshop on Social Network Mining and Analysis 2010, Citeseer, 2010.
[116] Y. Chen, P. Zhao, P. Li, K. Zhang, J. Zhang, Finding communities by their centers, Scientific Reports 6 (2016) 24017.
[117] Z. Yakoubi, R. Kanawati, Licod: A leader-driven algorithm for community detection in complex networks, Vietnam Journal of Computer Science 1 (4) (2014) 241-256.
[118] Y. Cohen, D. Hendler, A. Rubin, Node-centric detection of overlapping communities in social networks, in: International Conference and School on Network Science, Springer, 2017, pp. 1-10.
[119] G. Rossetti, D. Pedreschi, F. Giannotti, Node-centric community discovery: From static to dynamic social network analysis, Online Social Networks and Media 3 (2017) 32-48.
[120] R. Interdonato, A. Tagarelli, D. Ienco, A. Sallaberry, P. Poncelet, Node-centric community detection in multilayer networks with layer-coverage diversification bias, in: International Workshop on Complex Networks, Springer, 2017, pp. 57-66.
[121] H. Gmati, A. Mouakher, A. Gonzalez-Pardo, D. Camacho, A new algorithm for communities detection in social networks with node attributes, Journal of Ambient Intelligence and Humanized Computing (2019) 1-13.
[122] Z.-H. Deng, H.-H. Qiao, Q. Song, L. Gao, A complex network community detection algorithm based on label propagation and fuzzy c-means, Physica A: Statistical Mechanics and its Applications 519 (2019) 217-226.
[123] P. Wang, B. Xu, Y. Wu, X. Zhou, Link prediction in social networks: the state-of-the-art, Science China Information Sciences 58 (1) (2015) 1-38.
[124] D. Liben-Nowell, J. Kleinberg, The link-prediction problem for social networks, Journal of the American Society for Information Science and Technology 58 (7) (2007) 1019-1031.
[125] L. Lü, T. Zhou, Link prediction in complex networks: A survey, Physica A: Statistical Mechanics and its Applications 390 (6) (2011) 1150-1170.
[126] H. Sid Ahmed, B. Mohamed Faouzi, J. Caelen, Detection and classification of the behavior of people in an intelligent building by camera., International Journal on Smart Sensing & Intelligent Systems 6 (4) (2013).
[127] Y. Cui, Y. Liu, J. Hu, H. Li, A survey of link prediction in information networks, in: 2018 IEEE International Conference on Smart Internet of Things (SmartIoT), IEEE, 2018, pp. 29-33.
[128] T. Zhou, L. Lü, Y.-C. Zhang, Predicting missing links via local information, The European Physical Journal B 71 (4) (2009) 623-630.
[129] W. Liu, L. Lü, Link prediction based on local random walk, EPL (Europhysics Letters) 89 (5) (2010) 58007.
[130] C. Fan, Z. Liu, X. Lu, B. Xiu, Q. Chen, An efficient link prediction index for complex military organization, Physica A: Statistical Mechanics and its Applications 469 (2017) 572-587.
[131] M. Gao, L. Chen, B. Li, Y. Li, W. Liu, Y.-c. Xu, Projection-based link prediction in a bipartite network, Information Sciences 376 (2017) 158-171.
[132] S. Hanneke, W. Fu, E. P. Xing, et al., Discrete temporal models of social networks, Electronic Journal of Statistics 4 (2010) 585-605.
[133] J. Liu, G. Deng, Link prediction in a user-object network based on time-weighted resource allocation, Physica A: Statistical Mechanics and its Applications 388 (17) (2009) 3643-3650.
[134] N. Barbieri, F. Bonchi, G. Manco, Who to follow and why: link prediction with explanations, in: Proceedings of the 20th ACM SIGKDD International Conference on Knowledge Discovery and Data Mining, ACM, 2014, pp. 1266-1275.
[135] S. Gao, L. Denoyer, P. Gallinari, Temporal link prediction by integrating content and structure information, in: Proceedings of the 20th ACM International Conference on Information and Knowledge Management, ACM, 2011, pp. 1169-1174.
[136] Y. Yao, R. Zhang, F. Yang, J. Tang, Y. Yuan, R. Hu, Link prediction in complex networks based on the interactions among paths, Physica A: Statistical Mechanics and its Applications 510 (2018) 52-67.
[137] C. Ma, Z.-K. Bao, H.-F. Zhang, Improving link prediction in complex networks by adaptively exploiting multiple structural features of networks, Physics Letters A 381 (39) (2017) 3369-3376.
[138] K. M. Yazdi, A. M. Yazdi, S. Khodayi, J. Jiang, S. Saedy, A new link prediction method for improving security in social networks, International Journal of Computer Science and Network Security 18 (5) (2018) 84-91.
[139] F. Aghabozorgi, M. R. Khayyambashi, A new similarity measure for link prediction based on local structures in social networks, Physica A: Statistical Mechanics and its Applications 501 (2018) 12-23.
[140] T. Wang, X.-S. He, M.-Y. Zhou, Z.-Q. Fu, Link prediction in evolving networks based on popularity of nodes, Scientific Reports 7 (1) (2017) 7147.
[141] F. Yu, A. Zeng, S. Gillard, M. Medo, Network-based recommendation algorithms: A review, Physica A: Statistical Mechanics and its Applications 452 (2016) 192-208.
[142] F. Isinkaye, Y. Folajimi, B. Ojokoh, Recommendation systems: Principles, methods and evaluation, Egyptian Informatics Journal 16 (3) (2015) 261-273.
[143] X. Bai, M. Wang, I. Lee, Z. Yang, X. Kong, F. Xia, Scientific paper recommendation: A survey, IEEE Access 7 (2019) 9324-9339.
[144] C. C. Aggarwal, et al., Recommender systems, Springer, 2016.
[145] Z. Liu, X. Xie, L. Chen, Context-aware academic collaborator recommendation, in: Proceedings of the 24th ACM SIGKDD International Conference on Knowledge Discovery & Data Mining, ACM, 2018, pp. 1870-1879.
[146] S. Aslan, M. Kaya, Topic recommendation for authors as a link prediction problem, Future Generation Computer Systems 89 (2018) 249-264.
[147] C. Yang, T. Liu, L. Liu, X. Chen, A nearest neighbor based personal rank algorithm for collaborator recommendation, in: 15th International Conference on Service Systems and Service Management (ICSSSM), IEEE, 2018, pp. 1-5.
[148] L. Cui, W. Huang, Q. Yan, F. R. Yu, Z. Wen, N. Lu, A novel contextaware recommendation algorithm with two-level svd in social networks, Future Generation Computer Systems 86 (2018) 1459-1470.
[149] M. Safran, D. Che, Real-time recommendation algorithms for crowdsourcing systems, Applied Computing and Informatics 13 (1) (2017) 47-56. 
[150] I. Sendiña–Nadal, Y. Ofran, J. A. Almendral, J. M. Buldu, I. Leyva, D. Li, S. Havlin, S. Boccaletti, Unveiling protein functions through the dynamics of the interaction network, PLoS one 6 (3) (2011) e17679.
